Quality tetrahedral mesh generation with HXT

We proposed, in a recent paper (10.1002/nme.5987), a fast 3D parallel Delaunay kernel for tetrahedral mesh generation. This kernel was however incomplete in the sense that it lacked the necessary mesh improvement tools. The present paper builds on that previous work and proposes a fast parallel mesh improvement stage that delivers high-quality tetrahedral meshes compared to alternative open-source mesh generators. Our mesh improvement toolkit includes edge removal and improved Laplacian smoothing as well as a brand new operator called the Growing SPR Cavity, which can be regarded as the mother of all flips. The paper describes the workflow of the new mesh improvement schedule, as well as the details of the implementation. The result of this research is a series of open-source scalable software components, called HXT, whose overall efficiency is demonstrated on practical examples by means of a detailed comparative benchmark with two open-source mesh generators: Gmsh and TetGen.

==> data/qualitiesTranspose.csv <==
mesher	Gmshrotor	HxtReprotor	TetGenrotor	Gmshpiston	HxtReppiston	TetGenpiston	Gmshrim	HxtReprim	TetGenrim	
numTets	493632.0	542012.0	670594.0	241982.0	268493.0	275491.0	4729987.0	6064318.0	5382975.0	
sicnHist1	0.000000	0.000000	0.000000	0.000000	0.000000	0.000000	0.000000	0.000000	0.000000	
sicnHist2	0.000000	0.000000	0.000000	0.000000	0.000000	0.000000	0.000000	0.000000	0.000000	
sicnHist3	0.000000	0.000000	0.000000	0.000000	0.000000	0.000000	0.000000	0.000000	0.000000	
sicnHist4	0.000000	0.000000	0.000000	0.000000	0.000000	0.000000	2.000000	0.000000	0.000000	
sicnHist5	0.000000	0.000000	0.000000	0.000000	0.000000	0.000000	0.000000	0.000000	0.000000	
sicnHist6	0.000000	0.000000	0.000000	0.000000	0.000000	0.000000	0.000000	0.000000	0.000000	
sicnHist7	0.000000	0.000000	0.000000	0.000000	0.000000	0.000000	0.000000	0.000000	0.000000	
sicnHist8	2.000000	0.000000	0.000000	0.000000	0.000000	0.000000	0.000000	0.000000	0.000000	
sicnHist9	0.000000	0.000000	0.000000	0.000000	0.000000	0.000000	0.000000	0.000000	0.000000	
sicnHist10	1.000000	0.000000	0.000000	0.000000	0.000000	0.000000	1.000000	0.000000	0.000000	
sicnHist11	0.000000	0.000000	0.000000	0.000000	0.000000	0.000000	0.000000	0.000000	0.000000	
sicnHist12	0.000000	0.000000	0.000000	0.000000	0.000000	0.000000	0.000000	0.000000	0.000000	
sicnHist13	2.000000	0.000000	0.000000	0.000000	0.000000	0.000000	3.000000	0.000000	0.000000	
sicnHist14	0.000000	0.000000	0.000000	0.000000	0.000000	0.000000	1.000000	0.000000	0.000000	
sicnHist15	1.000000	0.000000	0.000000	0.000000	0.000000	0.000000	7.000000	0.000000	0.000000	
sicnHist16	3.000000	0.000000	1.000000	0.000000	0.000000	0.000000	7.000000	0.000000	2.000000	
sicnHist17	7.000000	2.000000	3.000000	0.000000	0.000000	0.000000	10.000000	0.000000	0.000000	
sicnHist18	48.000000	44.000000	0.000000	0.000000	0.000000	0.000000	16.000000	5.000000	0.000000	
sicnHist19	122.000000	108.000000	2.000000	0.000000	0.000000	0.000000	13.000000	2.000000	2.000000	
sicnHist20	319.000000	315.000000	0.000000	0.000000	0.000000	0.000000	116.000000	11.000000	28.000000	
sicnHist21	74.000000	68.000000	3.000000	0.000000	0.000000	0.000000	35.000000	6.000000	0.000000	
sicnHist22	33.000000	21.000000	1.000000	0.000000	0.000000	0.000000	9.000000	9.000000	0.000000	
sicnHist23	19.000000	9.000000	2.000000	0.000000	0.000000	0.000000	18.000000	3.000000	0.000000	
sicnHist24	13.000000	0.000000	1.000000	1.000000	0.000000	0.000000	28.000000	6.000000	2.000000	
sicnHist25	17.000000	2.000000	2.000000	1.000000	0.000000	0.000000	18.000000	1.000000	2.000000	
sicnHist26	14.000000	0.000000	1.000000	0.000000	0.000000	0.000000	16.000000	1.000000	0.000000	
sicnHist27	16.000000	0.000000	2.000000	0.000000	0.000000	0.000000	29.000000	3.000000	1.000000	
sicnHist28	21.000000	0.000000	3.000000	1.000000	0.000000	0.000000	31.000000	3.000000	3.000000	
sicnHist29	20.000000	0.000000	3.000000	1.000000	0.000000	0.000000	42.000000	3.000000	5.000000	
sicnHist30	17.000000	0.000000	4.000000	4.000000	0.000000	0.000000	45.000000	4.000000	3.000000	
sicnHist31	37.000000	0.000000	12.000000	0.000000	0.000000	1.000000	57.000000	2.000000	15.000000	
sicnHist32	18.000000	2.000000	13.000000	2.000000	0.000000	1.000000	65.000000	6.000000	12.000000	
sicnHist33	46.000000	0.000000	17.000000	1.000000	0.000000	2.000000	82.000000	8.000000	9.000000	
sicnHist34	54.000000	0.000000	28.000000	3.000000	0.000000	2.000000	120.000000	8.000000	25.000000	
sicnHist35	90.000000	1.000000	20.000000	26.000000	0.000000	0.000000	572.000000	9.000000	38.000000	
sicnHist36	468.000000	0.000000	41.000000	242.000000	0.000000	3.000000	4437.000000	8.000000	42.000000	
sicnHist37	664.000000	3.000000	21.000000	335.000000	0.000000	2.000000	6764.000000	7.000000	36.000000	
sicnHist38	809.000000	2.000000	20.000000	392.000000	0.000000	5.000000	7939.000000	12.000000	57.000000	
sicnHist39	908.000000	4.000000	24.000000	452.000000	0.000000	5.000000	8796.000000	11.000000	82.000000	
sicnHist40	917.000000	9.000000	39.000000	434.000000	4.000000	5.000000	9466.000000	46.000000	122.000000	
sicnHist41	1031.000000	46.000000	45.000000	483.000000	7.000000	13.000000	9986.000000	285.000000	147.000000	
sicnHist42	1025.000000	130.000000	53.000000	511.000000	57.000000	11.000000	10415.000000	1566.000000	213.000000	
sicnHist43	1108.000000	406.000000	77.000000	567.000000	246.000000	20.000000	11048.000000	5263.000000	255.000000	
sicnHist44	1113.000000	785.000000	71.000000	589.000000	403.000000	22.000000	11420.000000	9462.000000	324.000000	
sicnHist45	1136.000000	1027.000000	98.000000	630.000000	511.000000	32.000000	11799.000000	12398.000000	476.000000	
sicnHist46	1152.000000	1177.000000	94.000000	581.000000	611.000000	44.000000	12405.000000	14258.000000	581.000000	
sicnHist47	1231.000000	1257.000000	117.000000	662.000000	620.000000	38.000000	12879.000000	15235.000000	755.000000	
sicnHist48	1232.000000	1337.000000	151.000000	670.000000	640.000000	58.000000	13321.000000	16009.000000	981.000000	
sicnHist49	1273.000000	1392.000000	188.000000	680.000000	699.000000	72.000000	13973.000000	16517.000000	1273.000000	
sicnHist50	1366.000000	1503.000000	238.000000	702.000000	704.000000	83.000000	14907.000000	17394.000000	1580.000000	
sicnHist51	1559.000000	1503.000000	324.000000	770.000000	773.000000	133.000000	15509.000000	18321.000000	2068.000000	
sicnHist52	1588.000000	1509.000000	358.000000	739.000000	843.000000	153.000000	16135.000000	18856.000000	2624.000000	
sicnHist53	1690.000000	1611.000000	429.000000	803.000000	840.000000	190.000000	17405.000000	19999.000000	3313.000000	
sicnHist54	1756.000000	1745.000000	553.000000	850.000000	934.000000	199.000000	17874.000000	20933.000000	4196.000000	
sicnHist55	1894.000000	1884.000000	750.000000	886.000000	933.000000	292.000000	18766.000000	22164.000000	5361.000000	
sicnHist56	2045.000000	1912.000000	921.000000	939.000000	981.000000	365.000000	20228.000000	23390.000000	6700.000000	
sicnHist57	2005.000000	2093.000000	1136.000000	960.000000	1016.000000	488.000000	21418.000000	24443.000000	8548.000000	
sicnHist58	2118.000000	2160.000000	1297.000000	1053.000000	1057.000000	496.000000	23002.000000	26087.000000	10635.000000	
sicnHist59	2361.000000	2376.000000	1553.000000	1160.000000	1161.000000	724.000000	24529.000000	27548.000000	13081.000000	
sicnHist60	2499.000000	2665.000000	1905.000000	1180.000000	1222.000000	864.000000	26903.000000	29076.000000	15983.000000	
sicnHist61	2936.000000	2817.000000	2411.000000	1264.000000	1238.000000	1003.000000	28426.000000	31137.000000	19352.000000	
sicnHist62	3052.000000	2966.000000	2679.000000	1320.000000	1376.000000	1200.000000	30876.000000	33384.000000	23139.000000	
sicnHist63	3447.000000	3267.000000	3151.000000	1382.000000	1469.000000	1321.000000	34068.000000	35615.000000	26689.000000	
sicnHist64	3669.000000	3459.000000	3477.000000	1524.000000	1524.000000	1476.000000	36786.000000	38451.000000	30159.000000	
sicnHist65	4037.000000	3811.000000	3995.000000	1689.000000	1626.000000	1668.000000	40223.000000	41352.000000	33536.000000	
sicnHist66	4423.000000	4302.000000	4371.000000	1829.000000	1751.000000	1741.000000	44600.000000	44879.000000	37143.000000	
sicnHist67	5040.000000	4755.000000	4755.000000	1923.000000	1951.000000	1955.000000	48026.000000	48352.000000	39956.000000	
sicnHist68	5666.000000	5494.000000	5267.000000	2136.000000	2076.000000	2193.000000	52508.000000	52973.000000	43733.000000	
sicnHist69	6040.000000	5866.000000	5667.000000	2290.000000	2338.000000	2372.000000	56728.000000	57432.000000	47228.000000	
sicnHist70	7028.000000	6517.000000	5972.000000	2489.000000	2572.000000	2636.000000	61887.000000	63428.000000	51245.000000	
sicnHist71	7536.000000	6931.000000	6624.000000	2820.000000	2834.000000	2844.000000	67927.000000	69271.000000	55982.000000	
sicnHist72	8390.000000	8018.000000	7303.000000	3073.000000	3102.000000	3051.000000	73625.000000	75636.000000	61539.000000	
sicnHist73	9443.000000	8549.000000	8012.000000	3273.000000	3503.000000	3493.000000	80082.000000	83235.000000	66612.000000	
sicnHist74	9899.000000	9592.000000	8563.000000	3758.000000	3805.000000	3710.000000	86316.000000	92551.000000	72657.000000	
sicnHist75	10463.000000	10470.000000	9461.000000	4100.000000	4348.000000	4205.000000	92637.000000	102154.000000	79844.000000	
sicnHist76	11645.000000	11762.000000	10691.000000	4714.000000	4883.000000	4542.000000	99411.000000	113968.000000	87679.000000	
sicnHist77	13204.000000	13338.000000	11745.000000	5204.000000	5437.000000	5043.000000	105417.000000	126268.000000	96585.000000	
sicnHist78	14698.000000	15309.000000	13250.000000	5835.000000	5955.000000	5714.000000	112162.000000	140677.000000	106856.000000	
sicnHist79	16354.000000	16729.000000	15074.000000	6654.000000	6773.000000	6341.000000	120184.000000	156334.000000	118598.000000	
sicnHist80	16856.000000	18260.000000	15870.000000	7277.000000	7564.000000	7089.000000	129615.000000	172945.000000	130492.000000	
sicnHist81	17505.000000	18908.000000	17473.000000	7921.000000	8722.000000	7479.000000	139868.000000	191936.000000	144352.000000	
sicnHist82	17789.000000	20552.000000	19322.000000	8589.000000	9354.000000	8100.000000	150953.000000	210651.000000	159355.000000	
sicnHist83	18563.000000	21268.000000	20826.000000	9354.000000	10562.000000	9041.000000	161048.000000	230377.000000	175071.000000	
sicnHist84	19097.000000	21906.000000	22683.000000	9838.000000	11602.000000	9915.000000	173026.000000	248673.000000	190597.000000	
sicnHist85	19709.000000	23151.000000	24353.000000	10385.000000	12566.000000	10711.000000	184567.000000	265546.000000	208232.000000	
sicnHist86	20869.000000	25083.000000	26680.000000	10975.000000	13287.000000	11748.000000	194054.000000	278915.000000	225118.000000	
sicnHist87	21202.000000	25444.000000	29056.000000	11401.000000	13647.000000	13546.000000	202459.000000	290155.000000	240987.000000	
sicnHist88	20300.000000	24857.000000	31385.000000	11135.000000	13837.000000	14232.000000	209260.000000	294434.000000	254721.000000	
sicnHist89	20081.000000	24542.000000	32142.000000	11199.000000	13866.000000	13542.000000	209450.000000	295235.000000	265243.000000	
sicnHist90	19349.000000	23220.000000	33923.000000	10903.000000	12765.000000	13134.000000	206328.000000	287522.000000	274003.000000	
sicnHist91	18113.000000	21681.000000	34922.000000	10320.000000	11735.000000	13114.000000	199616.000000	274662.000000	276754.000000	
sicnHist92	16693.000000	19757.000000	34592.000000	9633.000000	10822.000000	13208.000000	187872.000000	255397.000000	274855.000000	
sicnHist93	14947.000000	18125.000000	33964.000000	8841.000000	9546.000000	12787.000000	172601.000000	232407.000000	267341.000000	
sicnHist94	13419.000000	15954.000000	32341.000000	7779.000000	8697.000000	12203.000000	154864.000000	205635.000000	252681.000000	
sicnHist95	11614.000000	14043.000000	30159.000000	6718.000000	7712.000000	11426.000000	132814.000000	175635.000000	232224.000000	
sicnHist96	10503.000000	12793.000000	28226.000000	5765.000000	7043.000000	9877.000000	108635.000000	144144.000000	204692.000000	
sicnHist97	6714.000000	8465.000000	25242.000000	4080.000000	5547.000000	8460.000000	82693.000000	112871.000000	173034.000000	
sicnHist98	3801.000000	5220.000000	18114.000000	2868.000000	3380.000000	6834.000000	56469.000000	81993.000000	135360.000000	
sicnHist99	2517.000000	3528.000000	11094.000000	1700.000000	2176.000000	5536.000000	31038.000000	50299.000000	90744.000000	
sicnHist100	1079.000000	2195.000000	5138.000000	714.000000	1240.000000	2678.000000	8201.000000	18411.000000	29007.000000	
sicnMean	0.801537	0.816816	0.854882	0.814619	0.826856	0.851566	0.807862	0.823671	0.852241	
sicnMin	0.076512	0.161130	0.155838	0.233401	0.391505	0.303380	0.034003	0.170531	0.153772	
sigeHist1	0.000000	0.000000	0.000000	0.000000	0.000000	0.000000	0.000000	0.000000	0.000000	
sigeHist2	0.000000	0.000000	0.000000	0.000000	0.000000	0.000000	0.000000	0.000000	0.000000	
sigeHist3	0.000000	0.000000	0.000000	0.000000	0.000000	0.000000	0.000000	0.000000	0.000000	
sigeHist4	0.000000	0.000000	0.000000	0.000000	0.000000	0.000000	1.000000	0.000000	0.000000	
sigeHist5	0.000000	0.000000	0.000000	0.000000	0.000000	0.000000	1.000000	0.000000	0.000000	
sigeHist6	0.000000	0.000000	0.000000	0.000000	0.000000	0.000000	0.000000	0.000000	0.000000	
sigeHist7	0.000000	0.000000	0.000000	0.000000	0.000000	0.000000	0.000000	0.000000	0.000000	
sigeHist8	2.000000	0.000000	0.000000	0.000000	0.000000	0.000000	0.000000	0.000000	0.000000	
sigeHist9	1.000000	0.000000	0.000000	0.000000	0.000000	0.000000	0.000000	0.000000	0.000000	
sigeHist10	0.000000	0.000000	0.000000	0.000000	0.000000	0.000000	0.000000	0.000000	0.000000	
sigeHist11	0.000000	0.000000	0.000000	0.000000	0.000000	0.000000	1.000000	0.000000	0.000000	
sigeHist12	2.000000	0.000000	0.000000	0.000000	0.000000	0.000000	1.000000	0.000000	0.000000	
sigeHist13	0.000000	0.000000	0.000000	0.000000	0.000000	0.000000	1.000000	0.000000	0.000000	
sigeHist14	0.000000	0.000000	0.000000	0.000000	0.000000	0.000000	1.000000	0.000000	0.000000	
sigeHist15	1.000000	0.000000	1.000000	0.000000	0.000000	0.000000	1.000000	0.000000	0.000000	
sigeHist16	1.000000	0.000000	2.000000	0.000000	0.000000	0.000000	3.000000	0.000000	2.000000	
sigeHist17	16.000000	0.000000	3.000000	0.000000	0.000000	0.000000	5.000000	0.000000	0.000000	
sigeHist18	4.000000	0.000000	44.000000	0.000000	0.000000	0.000000	8.000000	0.000000	0.000000	
sigeHist19	4.000000	0.000000	111.000000	0.000000	0.000000	0.000000	9.000000	0.000000	1.000000	
sigeHist20	5.000000	0.000000	314.000000	0.000000	0.000000	0.000000	129.000000	0.000000	25.000000	
sigeHist21	4.000000	0.000000	68.000000	0.000000	0.000000	0.000000	7.000000	0.000000	5.000000	
sigeHist22	5.000000	0.000000	25.000000	0.000000	0.000000	0.000000	2.000000	0.000000	2.000000	
sigeHist23	10.000000	0.000000	11.000000	0.000000	0.000000	0.000000	5.000000	0.000000	3.000000	
sigeHist24	13.000000	0.000000	1.000000	1.000000	0.000000	0.000000	8.000000	0.000000	4.000000	
sigeHist25	9.000000	0.000000	4.000000	1.000000	0.000000	0.000000	14.000000	0.000000	4.000000	
sigeHist26	20.000000	0.000000	1.000000	0.000000	0.000000	0.000000	17.000000	0.000000	2.000000	
sigeHist27	17.000000	0.000000	2.000000	0.000000	0.000000	0.000000	17.000000	0.000000	2.000000	
sigeHist28	16.000000	0.000000	2.000000	0.000000	0.000000	0.000000	22.000000	0.000000	11.000000	
sigeHist29	16.000000	0.000000	4.000000	2.000000	0.000000	1.000000	29.000000	0.000000	11.000000	
sigeHist30	14.000000	2.000000	8.000000	0.000000	0.000000	1.000000	22.000000	0.000000	19.000000	
sigeHist31	20.000000	0.000000	6.000000	3.000000	0.000000	0.000000	40.000000	0.000000	18.000000	
sigeHist32	29.000000	0.000000	11.000000	0.000000	0.000000	1.000000	34.000000	0.000000	19.000000	
sigeHist33	38.000000	0.000000	24.000000	2.000000	0.000000	1.000000	49.000000	0.000000	26.000000	
sigeHist34	46.000000	2.000000	22.000000	0.000000	0.000000	1.000000	55.000000	0.000000	35.000000	
sigeHist35	49.000000	2.000000	23.000000	12.000000	0.000000	2.000000	274.000000	0.000000	41.000000	
sigeHist36	202.000000	4.000000	19.000000	123.000000	0.000000	2.000000	2078.000000	0.000000	57.000000	
sigeHist37	331.000000	1.000000	35.000000	228.000000	0.000000	6.000000	4399.000000	0.000000	66.000000	
sigeHist38	525.000000	1.000000	23.000000	342.000000	0.000000	6.000000	6132.000000	0.000000	105.000000	
sigeHist39	737.000000	1.000000	33.000000	407.000000	0.000000	12.000000	7358.000000	0.000000	122.000000	
sigeHist40	751.000000	0.000000	41.000000	423.000000	0.000000	12.000000	8467.000000	0.000000	182.000000	
sigeHist41	819.000000	1.000000	72.000000	447.000000	0.000000	20.000000	9033.000000	0.000000	228.000000	
sigeHist42	915.000000	0.000000	71.000000	462.000000	0.000000	24.000000	9603.000000	12.000000	308.000000	
sigeHist43	964.000000	129.000000	89.000000	543.000000	92.000000	28.000000	10133.000000	2163.000000	418.000000	
sigeHist44	972.000000	421.000000	100.000000	541.000000	305.000000	33.000000	10648.000000	6606.000000	551.000000	
sigeHist45	1009.000000	767.000000	103.000000	592.000000	474.000000	37.000000	10749.000000	10389.000000	702.000000	
sigeHist46	1024.000000	887.000000	144.000000	604.000000	512.000000	48.000000	11305.000000	12971.000000	916.000000	
sigeHist47	1068.000000	1071.000000	191.000000	573.000000	615.000000	74.000000	11916.000000	14131.000000	1153.000000	
sigeHist48	1105.000000	1124.000000	237.000000	642.000000	609.000000	93.000000	12193.000000	15045.000000	1561.000000	
sigeHist49	1068.000000	1204.000000	286.000000	651.000000	644.000000	131.000000	12687.000000	15614.000000	2002.000000	
sigeHist50	1222.000000	1278.000000	348.000000	634.000000	637.000000	147.000000	13228.000000	16296.000000	2657.000000	
sigeHist51	1191.000000	1275.000000	454.000000	675.000000	707.000000	185.000000	13600.000000	16886.000000	3294.000000	
sigeHist52	1260.000000	1328.000000	554.000000	704.000000	708.000000	208.000000	14287.000000	17750.000000	4209.000000	
sigeHist53	1316.000000	1363.000000	711.000000	721.000000	800.000000	290.000000	14865.000000	18384.000000	5394.000000	
sigeHist54	1529.000000	1404.000000	925.000000	753.000000	869.000000	366.000000	15586.000000	19106.000000	6752.000000	
sigeHist55	1509.000000	1502.000000	1177.000000	760.000000	832.000000	399.000000	16089.000000	20064.000000	8436.000000	
sigeHist56	1554.000000	1555.000000	1277.000000	824.000000	890.000000	554.000000	17192.000000	21123.000000	10622.000000	
sigeHist57	1605.000000	1798.000000	1626.000000	888.000000	913.000000	712.000000	17679.000000	21871.000000	12808.000000	
sigeHist58	1683.000000	1777.000000	1992.000000	915.000000	953.000000	802.000000	18630.000000	23265.000000	15599.000000	
sigeHist59	1787.000000	1928.000000	2163.000000	1042.000000	1027.000000	1006.000000	19901.000000	24352.000000	18520.000000	
sigeHist60	1943.000000	1944.000000	2566.000000	1039.000000	1071.000000	1124.000000	20631.000000	25940.000000	21861.000000	
sigeHist61	1997.000000	2152.000000	3094.000000	1087.000000	1150.000000	1265.000000	21982.000000	27314.000000	25594.000000	
sigeHist62	2131.000000	2275.000000	3517.000000	1178.000000	1161.000000	1415.000000	23687.000000	28687.000000	29066.000000	
sigeHist63	2158.000000	2479.000000	3767.000000	1142.000000	1232.000000	1651.000000	25201.000000	30508.000000	33357.000000	
sigeHist64	2403.000000	2730.000000	4249.000000	1271.000000	1281.000000	1779.000000	27191.000000	32902.000000	36804.000000	
sigeHist65	2633.000000	2777.000000	4724.000000	1322.000000	1391.000000	2009.000000	29580.000000	35155.000000	40637.000000	
sigeHist66	2966.000000	3035.000000	5117.000000	1491.000000	1507.000000	2289.000000	32116.000000	37334.000000	45415.000000	
sigeHist67	3299.000000	3532.000000	5798.000000	1553.000000	1600.000000	2490.000000	35717.000000	40538.000000	49217.000000	
sigeHist68	3861.000000	4021.000000	6378.000000	1617.000000	1719.000000	2742.000000	38322.000000	43193.000000	54363.000000	
sigeHist69	3994.000000	4065.000000	6974.000000	1785.000000	1848.000000	2981.000000	41065.000000	47047.000000	59648.000000	
sigeHist70	4221.000000	4472.000000	7928.000000	1895.000000	2029.000000	3318.000000	45067.000000	51029.000000	65790.000000	
sigeHist71	4788.000000	4839.000000	8476.000000	2036.000000	2108.000000	3733.000000	48467.000000	55603.000000	72255.000000	
sigeHist72	5551.000000	5576.000000	9468.000000	2318.000000	2424.000000	4126.000000	52460.000000	60488.000000	79353.000000	
sigeHist73	5734.000000	6037.000000	10307.000000	2470.000000	2745.000000	4532.000000	56669.000000	66399.000000	87566.000000	
sigeHist74	6425.000000	6737.000000	11242.000000	2882.000000	3015.000000	4929.000000	60467.000000	71664.000000	97000.000000	
sigeHist75	7320.000000	7398.000000	12579.000000	3076.000000	3363.000000	5624.000000	65429.000000	78857.000000	107704.000000	
sigeHist76	8087.000000	8462.000000	14307.000000	3328.000000	3750.000000	6249.000000	71014.000000	87133.000000	118545.000000	
sigeHist77	9295.000000	9624.000000	16086.000000	3831.000000	4035.000000	6918.000000	77036.000000	96995.000000	131160.000000	
sigeHist78	10523.000000	10927.000000	17773.000000	4446.000000	4753.000000	7624.000000	85577.000000	107580.000000	145031.000000	
sigeHist79	12132.000000	12551.000000	19896.000000	5063.000000	5392.000000	8287.000000	93146.000000	119883.000000	159528.000000	
sigeHist80	12068.000000	13245.000000	21524.000000	5700.000000	5753.000000	9038.000000	102886.000000	132376.000000	174457.000000	
sigeHist81	13540.000000	14263.000000	23212.000000	6007.000000	6550.000000	9826.000000	114462.000000	148140.000000	190425.000000	
sigeHist82	14475.000000	15140.000000	24744.000000	6655.000000	7247.000000	10717.000000	126905.000000	164394.000000	204703.000000	
sigeHist83	15496.000000	16977.000000	26111.000000	7544.000000	8047.000000	11250.000000	140734.000000	181646.000000	217043.000000	
sigeHist84	16544.000000	18231.000000	27564.000000	8015.000000	9087.000000	11925.000000	155748.000000	199751.000000	229246.000000	
sigeHist85	18321.000000	19958.000000	29022.000000	8798.000000	10358.000000	12418.000000	172521.000000	219611.000000	239708.000000	
sigeHist86	20564.000000	22035.000000	30243.000000	9531.000000	11060.000000	13139.000000	187881.000000	238384.000000	246571.000000	
sigeHist87	22182.000000	24050.000000	31304.000000	10172.000000	12041.000000	13968.000000	201074.000000	257162.000000	250663.000000	
sigeHist88	24344.000000	26592.000000	31017.000000	10909.000000	12544.000000	12390.000000	212212.000000	275362.000000	250805.000000	
sigeHist89	24225.000000	26885.000000	31236.000000	11187.000000	13625.000000	11864.000000	220845.000000	291471.000000	246235.000000	
sigeHist90	24613.000000	27949.000000	30338.000000	12031.000000	14259.000000	11149.000000	226572.000000	305209.000000	237781.000000	
sigeHist91	24636.000000	29097.000000	28267.000000	12075.000000	14513.000000	10844.000000	230526.000000	316255.000000	224243.000000	
sigeHist92	23561.000000	28504.000000	27250.000000	12422.000000	14138.000000	10270.000000	234428.000000	322971.000000	211117.000000	
sigeHist93	22385.000000	26713.000000	25115.000000	12335.000000	13552.000000	9408.000000	231789.000000	319973.000000	192619.000000	
sigeHist94	21286.000000	24889.000000	22911.000000	11684.000000	12796.000000	8418.000000	223348.000000	305817.000000	174994.000000	
sigeHist95	19564.000000	22707.000000	20884.000000	10813.000000	11731.000000	7203.000000	206092.000000	277372.000000	153073.000000	
sigeHist96	17520.000000	20431.000000	19017.000000	9537.000000	9971.000000	6584.000000	179246.000000	237489.000000	131217.000000	
sigeHist97	14333.000000	16939.000000	13846.000000	7645.000000	8873.000000	5444.000000	144896.000000	190521.000000	106515.000000	
sigeHist98	9586.000000	11661.000000	9675.000000	5195.000000	7386.000000	4512.000000	103749.000000	140313.000000	80938.000000	
sigeHist99	4411.000000	5907.000000	6891.000000	3132.000000	3855.000000	3510.000000	58493.000000	87677.000000	50458.000000	
sigeHist100	2029.000000	3381.000000	2819.000000	1250.000000	1946.000000	1327.000000	16242.000000	32147.000000	13378.000000	
sigeMean	0.833418	0.844056	0.832409	0.836243	0.846548	0.829683	0.832502	0.843363	0.830024	
sigeMin	0.073913	0.299135	0.146131	0.234412	0.421678	0.286573	0.034723	0.412157	0.152126	
gammaHist1	0.000000	0.000000	0.000000	0.000000	0.000000	0.000000	1.000000	0.000000	0.000000	
gammaHist2	2.000000	0.000000	0.000000	0.000000	0.000000	0.000000	0.000000	0.000000	0.000000	
gammaHist3	0.000000	0.000000	0.000000	0.000000	0.000000	0.000000	0.000000	0.000000	0.000000	
gammaHist4	10.000000	0.000000	2.000000	0.000000	0.000000	0.000000	1.000000	0.000000	0.000000	
gammaHist5	0.000000	0.000000	0.000000	0.000000	0.000000	0.000000	1.000000	0.000000	0.000000	
gammaHist6	0.000000	0.000000	0.000000	0.000000	0.000000	0.000000	0.000000	0.000000	0.000000	
gammaHist7	0.000000	0.000000	1.000000	0.000000	0.000000	0.000000	0.000000	0.000000	0.000000	
gammaHist8	0.000000	0.000000	0.000000	0.000000	0.000000	0.000000	0.000000	0.000000	2.000000	
gammaHist9	0.000000	0.000000	0.000000	0.000000	0.000000	0.000000	1.000000	0.000000	0.000000	
gammaHist10	1.000000	0.000000	0.000000	0.000000	0.000000	0.000000	128.000000	0.000000	27.000000	
gammaHist11	0.000000	0.000000	0.000000	0.000000	0.000000	0.000000	6.000000	0.000000	1.000000	
gammaHist12	0.000000	0.000000	0.000000	0.000000	0.000000	0.000000	5.000000	0.000000	5.000000	
gammaHist13	3.000000	2.000000	1.000000	0.000000	0.000000	0.000000	2.000000	0.000000	6.000000	
gammaHist14	1.000000	0.000000	5.000000	0.000000	0.000000	0.000000	4.000000	0.000000	4.000000	
gammaHist15	2.000000	0.000000	3.000000	0.000000	0.000000	0.000000	2.000000	0.000000	2.000000	
gammaHist16	2.000000	0.000000	2.000000	0.000000	0.000000	2.000000	7.000000	0.000000	4.000000	
gammaHist17	7.000000	2.000000	10.000000	0.000000	0.000000	3.000000	5.000000	1.000000	8.000000	
gammaHist18	3.000000	3.000000	5.000000	0.000000	0.000000	0.000000	6.000000	0.000000	17.000000	
gammaHist19	5.000000	3.000000	7.000000	0.000000	0.000000	2.000000	11.000000	3.000000	27.000000	
gammaHist20	11.000000	2.000000	7.000000	0.000000	0.000000	3.000000	15.000000	3.000000	32.000000	
gammaHist21	11.000000	2.000000	7.000000	0.000000	0.000000	5.000000	16.000000	6.000000	41.000000	
gammaHist22	49.000000	36.000000	45.000000	0.000000	0.000000	0.000000	14.000000	8.000000	41.000000	
gammaHist23	66.000000	56.000000	65.000000	0.000000	0.000000	1.000000	24.000000	6.000000	62.000000	
gammaHist24	275.000000	264.000000	270.000000	2.000000	0.000000	7.000000	20.000000	4.000000	95.000000	
gammaHist25	179.000000	157.000000	170.000000	2.000000	0.000000	5.000000	23.000000	8.000000	114.000000	
gammaHist26	57.000000	38.000000	53.000000	0.000000	0.000000	8.000000	23.000000	6.000000	124.000000	
gammaHist27	26.000000	12.000000	27.000000	2.000000	0.000000	14.000000	44.000000	3.000000	178.000000	
gammaHist28	34.000000	6.000000	33.000000	0.000000	0.000000	15.000000	50.000000	9.000000	197.000000	
gammaHist29	30.000000	2.000000	16.000000	2.000000	0.000000	6.000000	42.000000	7.000000	264.000000	
gammaHist30	35.000000	4.000000	47.000000	1.000000	1.000000	16.000000	51.000000	11.000000	356.000000	
gammaHist31	28.000000	2.000000	50.000000	5.000000	1.000000	22.000000	68.000000	22.000000	387.000000	
gammaHist32	32.000000	6.000000	49.000000	0.000000	1.000000	22.000000	82.000000	24.000000	470.000000	
gammaHist33	56.000000	6.000000	91.000000	3.000000	1.000000	25.000000	121.000000	61.000000	567.000000	
gammaHist34	55.000000	19.000000	93.000000	3.000000	5.000000	41.000000	123.000000	78.000000	728.000000	
gammaHist35	73.000000	16.000000	109.000000	5.000000	2.000000	38.000000	160.000000	158.000000	802.000000	
gammaHist36	904.000000	28.000000	126.000000	511.000000	11.000000	52.000000	9133.000000	223.000000	1015.000000	
gammaHist37	886.000000	41.000000	167.000000	459.000000	13.000000	57.000000	9512.000000	324.000000	1261.000000	
gammaHist38	1019.000000	54.000000	190.000000	489.000000	27.000000	67.000000	9754.000000	507.000000	1468.000000	
gammaHist39	1088.000000	102.000000	192.000000	489.000000	28.000000	85.000000	10277.000000	797.000000	1716.000000	
gammaHist40	1046.000000	137.000000	282.000000	533.000000	46.000000	103.000000	10832.000000	1432.000000	1993.000000	
gammaHist41	1136.000000	263.000000	319.000000	542.000000	108.000000	142.000000	10958.000000	2626.000000	2445.000000	
gammaHist42	1154.000000	472.000000	381.000000	556.000000	244.000000	169.000000	11723.000000	5764.000000	2897.000000	
gammaHist43	1152.000000	949.000000	453.000000	625.000000	520.000000	169.000000	12231.000000	12047.000000	3393.000000	
gammaHist44	1301.000000	1365.000000	495.000000	678.000000	655.000000	217.000000	13003.000000	15504.000000	4119.000000	
gammaHist45	1304.000000	1381.000000	604.000000	643.000000	662.000000	270.000000	13535.000000	16411.000000	4914.000000	
gammaHist46	1362.000000	1406.000000	676.000000	690.000000	698.000000	326.000000	14672.000000	17122.000000	5585.000000	
gammaHist47	1483.000000	1533.000000	807.000000	736.000000	728.000000	361.000000	15828.000000	17986.000000	6521.000000	
gammaHist48	1618.000000	1641.000000	927.000000	761.000000	746.000000	433.000000	17238.000000	18432.000000	7755.000000	
gammaHist49	1658.000000	1752.000000	1052.000000	747.000000	837.000000	468.000000	18138.000000	20157.000000	9027.000000	
gammaHist50	1879.000000	1839.000000	1252.000000	823.000000	845.000000	525.000000	19743.000000	21103.000000	10591.000000	
gammaHist51	2050.000000	1928.000000	1534.000000	871.000000	925.000000	645.000000	21252.000000	22024.000000	12465.000000	
gammaHist52	2306.000000	2099.000000	1776.000000	890.000000	970.000000	703.000000	22793.000000	23902.000000	14176.000000	
gammaHist53	2538.000000	2219.000000	1911.000000	960.000000	1043.000000	842.000000	24556.000000	25446.000000	16774.000000	
gammaHist54	2542.000000	2413.000000	2277.000000	1003.000000	1101.000000	1033.000000	26442.000000	27500.000000	19255.000000	
gammaHist55	2804.000000	2592.000000	2572.000000	1138.000000	1126.000000	1159.000000	28208.000000	29132.000000	22193.000000	
gammaHist56	3107.000000	2790.000000	3065.000000	1199.000000	1281.000000	1363.000000	30188.000000	30918.000000	25676.000000	
gammaHist57	3094.000000	3111.000000	3486.000000	1292.000000	1267.000000	1592.000000	32417.000000	33220.000000	29557.000000	
gammaHist58	3515.000000	3280.000000	3828.000000	1404.000000	1400.000000	1795.000000	34985.000000	35902.000000	33162.000000	
gammaHist59	3820.000000	3575.000000	4337.000000	1530.000000	1489.000000	1923.000000	37201.000000	38360.000000	37559.000000	
gammaHist60	4201.000000	3900.000000	4801.000000	1612.000000	1673.000000	2050.000000	39952.000000	41368.000000	41906.000000	
gammaHist61	4552.000000	4237.000000	5381.000000	1796.000000	1839.000000	2326.000000	42898.000000	44386.000000	46381.000000	
gammaHist62	4940.000000	4598.000000	5944.000000	1894.000000	1917.000000	2386.000000	45947.000000	48464.000000	51112.000000	
gammaHist63	5220.000000	5109.000000	6493.000000	2095.000000	2015.000000	2709.000000	49473.000000	52684.000000	55559.000000	
gammaHist64	5801.000000	5595.000000	6958.000000	2410.000000	2312.000000	2972.000000	53365.000000	57016.000000	60664.000000	
gammaHist65	6423.000000	6159.000000	7574.000000	2695.000000	2486.000000	3297.000000	57128.000000	62546.000000	65296.000000	
gammaHist66	7077.000000	6949.000000	8211.000000	2847.000000	2753.000000	3647.000000	61450.000000	67638.000000	70499.000000	
gammaHist67	7708.000000	7742.000000	9033.000000	3112.000000	3067.000000	3799.000000	67507.000000	74846.000000	76152.000000	
gammaHist68	8544.000000	8616.000000	9841.000000	3447.000000	3354.000000	4176.000000	72447.000000	81518.000000	83033.000000	
gammaHist69	10680.000000	10309.000000	11108.000000	3875.000000	3775.000000	4539.000000	77691.000000	88711.000000	89795.000000	
gammaHist70	10486.000000	10417.000000	11914.000000	4232.000000	4260.000000	4981.000000	83467.000000	96760.000000	97256.000000	
gammaHist71	10878.000000	11182.000000	12746.000000	4530.000000	4524.000000	5462.000000	88421.000000	105317.000000	104940.000000	
gammaHist72	11981.000000	12037.000000	13865.000000	4835.000000	4968.000000	5993.000000	95557.000000	114721.000000	113293.000000	
gammaHist73	12603.000000	12813.000000	14564.000000	5263.000000	5552.000000	6478.000000	100480.000000	124100.000000	122779.000000	
gammaHist74	13573.000000	13745.000000	15899.000000	5644.000000	6111.000000	6968.000000	106010.000000	135018.000000	131175.000000	
gammaHist75	14058.000000	14813.000000	16963.000000	5961.000000	6629.000000	7485.000000	112596.000000	146711.000000	140980.000000	
gammaHist76	14595.000000	15781.000000	18275.000000	6341.000000	7338.000000	8198.000000	117159.000000	156774.000000	150424.000000	
gammaHist77	14979.000000	16432.000000	19582.000000	6829.000000	7886.000000	8585.000000	123928.000000	168038.000000	158717.000000	
gammaHist78	15254.000000	17484.000000	20497.000000	7335.000000	8405.000000	9197.000000	131446.000000	180646.000000	168372.000000	
gammaHist79	16434.000000	18744.000000	21988.000000	7701.000000	9093.000000	9868.000000	138047.000000	192375.000000	176725.000000	
gammaHist80	16966.000000	19481.000000	23020.000000	8136.000000	9716.000000	10340.000000	145865.000000	202983.000000	184805.000000	
gammaHist81	17435.000000	20546.000000	23982.000000	8674.000000	10396.000000	11008.000000	152383.000000	214515.000000	191080.000000	
gammaHist82	17194.000000	20401.000000	24288.000000	8819.000000	10603.000000	10248.000000	159191.000000	223477.000000	196092.000000	
gammaHist83	17077.000000	20399.000000	24718.000000	9206.000000	11181.000000	10131.000000	165595.000000	231778.000000	200412.000000	
gammaHist84	17095.000000	20445.000000	25510.000000	9316.000000	11147.000000	9741.000000	170474.000000	238053.000000	202453.000000	
gammaHist85	17379.000000	20544.000000	25554.000000	9408.000000	11044.000000	9750.000000	173588.000000	242707.000000	204213.000000	
gammaHist86	17092.000000	20421.000000	25640.000000	9247.000000	10708.000000	9606.000000	175920.000000	243192.000000	201805.000000	
gammaHist87	16565.000000	19279.000000	25264.000000	9175.000000	10574.000000	9339.000000	173426.000000	241671.000000	198822.000000	
gammaHist88	15696.000000	18929.000000	24273.000000	8913.000000	10054.000000	9292.000000	170681.000000	236882.000000	193067.000000	
gammaHist89	14970.000000	17693.000000	23506.000000	8595.000000	9699.000000	8747.000000	165228.000000	227651.000000	185707.000000	
gammaHist90	13645.000000	16398.000000	22274.000000	8096.000000	8826.000000	8527.000000	158252.000000	214272.000000	174809.000000	
gammaHist91	12650.000000	15224.000000	21106.000000	7384.000000	8268.000000	7957.000000	148053.000000	199049.000000	164714.000000	
gammaHist92	11388.000000	13703.000000	19532.000000	6778.000000	7553.000000	7213.000000	136549.000000	182140.000000	152508.000000	
gammaHist93	10530.000000	12699.000000	18378.000000	6148.000000	6906.000000	6535.000000	122814.000000	162001.000000	139221.000000	
gammaHist94	8966.000000	10934.000000	16830.000000	5458.000000	6330.000000	5983.000000	107752.000000	141973.000000	124472.000000	
gammaHist95	8336.000000	10057.000000	15182.000000	4747.000000	5883.000000	5610.000000	90746.000000	120708.000000	109608.000000	
gammaHist96	6169.000000	7832.000000	12767.000000	3541.000000	4825.000000	4616.000000	73504.000000	99556.000000	94022.000000	
gammaHist97	3592.000000	4887.000000	9077.000000	2704.000000	3152.000000	4101.000000	55465.000000	78128.000000	76708.000000	
gammaHist98	2637.000000	3657.000000	7144.000000	1964.000000	2330.000000	3492.000000	37941.000000	57775.000000	58281.000000	
gammaHist99	1644.000000	2568.000000	5055.000000	1139.000000	1648.000000	2508.000000	20618.000000	35569.000000	36245.000000	
gammaHist100	800.000000	1645.000000	1980.000000	486.000000	912.000000	897.000000	5298.000000	13344.000000	8795.000000	
gammaMean	0.770123	0.785751	0.798888	0.786222	0.797927	0.794443	0.779788	0.795383	0.795675	
gammaMin	0.013863	0.126083	0.036672	0.233311	0.291483	0.152511	0.009367	0.162524	0.072976	
dihedralAngleHist1	0.000000	0.000000	0.000000	0.000000	0.000000	0.000000	0.000000	0.000000	0.000000	
dihedralAngleHist2	0.000000	0.000000	0.000000	0.000000	0.000000	0.000000	4.000000	0.000000	0.000000	
dihedralAngleHist3	0.000000	0.000000	0.000000	0.000000	0.000000	0.000000	4.000000	0.000000	0.000000	
dihedralAngleHist4	0.000000	0.000000	0.000000	0.000000	0.000000	0.000000	1.000000	0.000000	0.000000	
dihedralAngleHist5	10.000000	0.000000	0.000000	0.000000	0.000000	0.000000	4.000000	0.000000	0.000000	
dihedralAngleHist6	21.000000	19.000000	20.000000	0.000000	0.000000	0.000000	8.000000	1.000000	0.000000	
dihedralAngleHist7	406.000000	398.000000	397.000000	0.000000	0.000000	0.000000	11.000000	7.000000	1.000000	
dihedralAngleHist8	140.000000	130.000000	130.000000	0.000000	0.000000	0.000000	25.000000	4.000000	6.000000	
dihedralAngleHist9	39.000000	20.000000	24.000000	0.000000	0.000000	0.000000	55.000000	15.000000	5.000000	
dihedralAngleHist10	46.000000	0.000000	11.000000	0.000000	0.000000	0.000000	60.000000	11.000000	12.000000	
dihedralAngleHist11	57.000000	0.000000	6.000000	0.000000	0.000000	0.000000	128.000000	8.000000	13.000000	
dihedralAngleHist12	80.000000	0.000000	8.000000	5.000000	0.000000	0.000000	534.000000	10.000000	117.000000	
dihedralAngleHist13	84.000000	1.000000	13.000000	1.000000	0.000000	0.000000	136.000000	13.000000	12.000000	
dihedralAngleHist14	167.000000	3.000000	15.000000	9.000000	1.000000	0.000000	379.000000	12.000000	20.000000	
dihedralAngleHist15	269.000000	4.000000	24.000000	38.000000	0.000000	4.000000	1150.000000	19.000000	35.000000	
dihedralAngleHist16	561.000000	21.000000	39.000000	91.000000	3.000000	2.000000	2693.000000	23.000000	69.000000	
dihedralAngleHist17	902.000000	62.000000	70.000000	214.000000	3.000000	6.000000	5252.000000	81.000000	113.000000	
dihedralAngleHist18	1517.000000	140.000000	113.000000	399.000000	19.000000	4.000000	9246.000000	341.000000	177.000000	
dihedralAngleHist19	2238.000000	286.000000	148.000000	785.000000	42.000000	19.000000	17604.000000	1034.000000	290.000000	
dihedralAngleHist20	2999.000000	609.000000	194.000000	1409.000000	124.000000	46.000000	28076.000000	2867.000000	526.000000	
dihedralAngleHist21	3964.000000	999.000000	278.000000	1892.000000	318.000000	51.000000	38377.000000	6515.000000	872.000000	
dihedralAngleHist22	4389.000000	1741.000000	380.000000	2366.000000	645.000000	85.000000	47662.000000	14163.000000	1334.000000	
dihedralAngleHist23	5226.000000	2876.000000	550.000000	2713.000000	1215.000000	157.000000	56376.000000	26746.000000	2467.000000	
dihedralAngleHist24	6004.000000	3940.000000	765.000000	3114.000000	1784.000000	219.000000	64737.000000	42251.000000	4306.000000	
dihedralAngleHist25	6859.000000	5030.000000	1213.000000	3317.000000	2393.000000	393.000000	72912.000000	58021.000000	6571.000000	
dihedralAngleHist26	7597.000000	6184.000000	1781.000000	3845.000000	2960.000000	575.000000	80861.000000	71706.000000	10343.000000	
dihedralAngleHist27	8261.000000	7062.000000	2365.000000	4092.000000	3513.000000	863.000000	87791.000000	83235.000000	15420.000000	
dihedralAngleHist28	9168.000000	8124.000000	3318.000000	4421.000000	4055.000000	1193.000000	93970.000000	95405.000000	22603.000000	
dihedralAngleHist29	9863.000000	9124.000000	4553.000000	4899.000000	4530.000000	1644.000000	100564.000000	106888.000000	31432.000000	
dihedralAngleHist30	10495.000000	10052.000000	5855.000000	5184.000000	5000.000000	2302.000000	108508.000000	118738.000000	43473.000000	
dihedralAngleHist31	11510.000000	11432.000000	7438.000000	5597.000000	5578.000000	2964.000000	116563.000000	131560.000000	57481.000000	
dihedralAngleHist32	12660.000000	12534.000000	9475.000000	6215.000000	6022.000000	3693.000000	124088.000000	143672.000000	73060.000000	
dihedralAngleHist33	14069.000000	13921.000000	11519.000000	6425.000000	6576.000000	4660.000000	134184.000000	157677.000000	91763.000000	
dihedralAngleHist34	14766.000000	15209.000000	14016.000000	7091.000000	7285.000000	5747.000000	143984.000000	174644.000000	111467.000000	
dihedralAngleHist35	15485.000000	16749.000000	16350.000000	7807.000000	7829.000000	6736.000000	155163.000000	192267.000000	134611.000000	
dihedralAngleHist36	16897.000000	18263.000000	19357.000000	8345.000000	8553.000000	7721.000000	167220.000000	211313.000000	155380.000000	
dihedralAngleHist37	17951.000000	19875.000000	21818.000000	9388.000000	9558.000000	9071.000000	179056.000000	233523.000000	180425.000000	
dihedralAngleHist38	19864.000000	21573.000000	24534.000000	10095.000000	10768.000000	10553.000000	194222.000000	257347.000000	204256.000000	
dihedralAngleHist39	21075.000000	23667.000000	27940.000000	11090.000000	11801.000000	11696.000000	209943.000000	281750.000000	230141.000000	
dihedralAngleHist40	22256.000000	25361.000000	30805.000000	12348.000000	13180.000000	13460.000000	226705.000000	308179.000000	256682.000000	
dihedralAngleHist41	24078.000000	27423.000000	34207.000000	13266.000000	14696.000000	14733.000000	246142.000000	337596.000000	283858.000000	
dihedralAngleHist42	25717.000000	29485.000000	36803.000000	13952.000000	15885.000000	16000.000000	266648.000000	366030.000000	310798.000000	
dihedralAngleHist43	28033.000000	31933.000000	39994.000000	14737.000000	17082.000000	17445.000000	290505.000000	395146.000000	341707.000000	
dihedralAngleHist44	29296.000000	33405.000000	43700.000000	15953.000000	18228.000000	18850.000000	312323.000000	424019.000000	369876.000000	
dihedralAngleHist45	31716.000000	36380.000000	46996.000000	17183.000000	19542.000000	20058.000000	335273.000000	454302.000000	397881.000000	
dihedralAngleHist46	34193.000000	39181.000000	50916.000000	18081.000000	20386.000000	21399.000000	358580.000000	482516.000000	425796.000000	
dihedralAngleHist47	35820.000000	40913.000000	53869.000000	18720.000000	21829.000000	22556.000000	381110.000000	511246.000000	454412.000000	
dihedralAngleHist48	37000.000000	41612.000000	56681.000000	19562.000000	22369.000000	23760.000000	402997.000000	538745.000000	482045.000000	
dihedralAngleHist49	37515.000000	43009.000000	59542.000000	20295.000000	23272.000000	24684.000000	425930.000000	564493.000000	508631.000000	
dihedralAngleHist50	37214.000000	43340.000000	60851.000000	21258.000000	24309.000000	25690.000000	445042.000000	586840.000000	533471.000000	
dihedralAngleHist51	39140.000000	45317.000000	63168.000000	22040.000000	25129.000000	27085.000000	463207.000000	610187.000000	556754.000000	
dihedralAngleHist52	40191.000000	46553.000000	65531.000000	23127.000000	25985.000000	28078.000000	479569.000000	628311.000000	578028.000000	
dihedralAngleHist53	41152.000000	48614.000000	69399.000000	23731.000000	26733.000000	29057.000000	496516.000000	647086.000000	597274.000000	
dihedralAngleHist54	43825.000000	51995.000000	72349.000000	25335.000000	28504.000000	30440.000000	509841.000000	663966.000000	614519.000000	
dihedralAngleHist55	45911.000000	54158.000000	74391.000000	26265.000000	30099.000000	32680.000000	519165.000000	681267.000000	626309.000000	
dihedralAngleHist56	48753.000000	56132.000000	76800.000000	27467.000000	31495.000000	34050.000000	529140.000000	694799.000000	635647.000000	
dihedralAngleHist57	51430.000000	59194.000000	78242.000000	27655.000000	31992.000000	35621.000000	532133.000000	702783.000000	642552.000000	
dihedralAngleHist58	54059.000000	61107.000000	80518.000000	28067.000000	33415.000000	34804.000000	536190.000000	712050.000000	648176.000000	
dihedralAngleHist59	56527.000000	64366.000000	83416.000000	28844.000000	34044.000000	33832.000000	536168.000000	708569.000000	649409.000000	
dihedralAngleHist60	64069.000000	70905.000000	88594.000000	30510.000000	34931.000000	34141.000000	534801.000000	704585.000000	648877.000000	
dihedralAngleHist61	67496.000000	73843.000000	90974.000000	30676.000000	33675.000000	34946.000000	529945.000000	701314.000000	644708.000000	
dihedralAngleHist62	65959.000000	72461.000000	88644.000000	29748.000000	32224.000000	34202.000000	524308.000000	691332.000000	637332.000000	
dihedralAngleHist63	69036.000000	75197.000000	89776.000000	28871.000000	31917.000000	34322.000000	516303.000000	679333.000000	634744.000000	
dihedralAngleHist64	68981.000000	74661.000000	90496.000000	28474.000000	31495.000000	34597.000000	509516.000000	669166.000000	637545.000000	
dihedralAngleHist65	63955.000000	69660.000000	85469.000000	27339.000000	31593.000000	33243.000000	502046.000000	656260.000000	628101.000000	
dihedralAngleHist66	61271.000000	66353.000000	82254.000000	26595.000000	30593.000000	32300.000000	490715.000000	642300.000000	610549.000000	
dihedralAngleHist67	59553.000000	64499.000000	78970.000000	25853.000000	30382.000000	31568.000000	483044.000000	628941.000000	597141.000000	
dihedralAngleHist68	56449.000000	62193.000000	76498.000000	24908.000000	29002.000000	30471.000000	473707.000000	613847.000000	579083.000000	
dihedralAngleHist69	54789.000000	59965.000000	73742.000000	24416.000000	27369.000000	28913.000000	463693.000000	597781.000000	563902.000000	
dihedralAngleHist70	52735.000000	57846.000000	71154.000000	23326.000000	26316.000000	27717.000000	454153.000000	581947.000000	546508.000000	
dihedralAngleHist71	50834.000000	55479.000000	68425.000000	22957.000000	25604.000000	27286.000000	442381.000000	566742.000000	533160.000000	
dihedralAngleHist72	48685.000000	53795.000000	66259.000000	21831.000000	24542.000000	26082.000000	432003.000000	550671.000000	518818.000000	
dihedralAngleHist73	46910.000000	51411.000000	63993.000000	21285.000000	23403.000000	25500.000000	420713.000000	536758.000000	509541.000000	
dihedralAngleHist74	45665.000000	48904.000000	62226.000000	20122.000000	22403.000000	25179.000000	409929.000000	521131.000000	496118.000000	
dihedralAngleHist75	43352.000000	47389.000000	59445.000000	20013.000000	21984.000000	24271.000000	397993.000000	506340.000000	477920.000000	
dihedralAngleHist76	42250.000000	46662.000000	57571.000000	19388.000000	21689.000000	23259.000000	387328.000000	493646.000000	462028.000000	
dihedralAngleHist77	40052.000000	44391.000000	54564.000000	18522.000000	21426.000000	22181.000000	376515.000000	480042.000000	446666.000000	
dihedralAngleHist78	38145.000000	41790.000000	52352.000000	18321.000000	21291.000000	21637.000000	367837.000000	469437.000000	436175.000000	
dihedralAngleHist79	37863.000000	41152.000000	51333.000000	17668.000000	20988.000000	20980.000000	353922.000000	452148.000000	422873.000000	
dihedralAngleHist80	36018.000000	40063.000000	49364.000000	17270.000000	20263.000000	20347.000000	343859.000000	439827.000000	408940.000000	
dihedralAngleHist81	34242.000000	38187.000000	47568.000000	16650.000000	19397.000000	19592.000000	334051.000000	428514.000000	399035.000000	
dihedralAngleHist82	33504.000000	36972.000000	46392.000000	16070.000000	18651.000000	19091.000000	322067.000000	415086.000000	385983.000000	
dihedralAngleHist83	31619.000000	35661.000000	45565.000000	15738.000000	17770.000000	18859.000000	313467.000000	402578.000000	375361.000000	
dihedralAngleHist84	31039.000000	34961.000000	44617.000000	15076.000000	16925.000000	18348.000000	302925.000000	390998.000000	364987.000000	
dihedralAngleHist85	29835.000000	33759.000000	42532.000000	14829.000000	16530.000000	18156.000000	292567.000000	379097.000000	354098.000000	
dihedralAngleHist86	29527.000000	33526.000000	42200.000000	14392.000000	15944.000000	17221.000000	285946.000000	368265.000000	344242.000000	
dihedralAngleHist87	29489.000000	32900.000000	40868.000000	13785.000000	15526.000000	16550.000000	276604.000000	357714.000000	334774.000000	
dihedralAngleHist88	27635.000000	31145.000000	39549.000000	13367.000000	15039.000000	16130.000000	267691.000000	349114.000000	325336.000000	
dihedralAngleHist89	27374.000000	31103.000000	39090.000000	13341.000000	14520.000000	16207.000000	258108.000000	336972.000000	316782.000000	
dihedralAngleHist90	30628.000000	34219.000000	40938.000000	12457.000000	14417.000000	15814.000000	253368.000000	330338.000000	309761.000000	
dihedralAngleHist91	29313.000000	33138.000000	40225.000000	12729.000000	14491.000000	16014.000000	243909.000000	318880.000000	299471.000000	
dihedralAngleHist92	24236.000000	27820.000000	35290.000000	11482.000000	13037.000000	14302.000000	233440.000000	306925.000000	288836.000000	
dihedralAngleHist93	23135.000000	26311.000000	33865.000000	11232.000000	12606.000000	13434.000000	225780.000000	297515.000000	279451.000000	
dihedralAngleHist94	22429.000000	25610.000000	32817.000000	10663.000000	12290.000000	13284.000000	218481.000000	287564.000000	271022.000000	
dihedralAngleHist95	21271.000000	24471.000000	31571.000000	10403.000000	11582.000000	12673.000000	210321.000000	278089.000000	262071.000000	
dihedralAngleHist96	20936.000000	23438.000000	30507.000000	10102.000000	11381.000000	12175.000000	202132.000000	269394.000000	252365.000000	
dihedralAngleHist97	19546.000000	22204.000000	29405.000000	9778.000000	10867.000000	11886.000000	194585.000000	258791.000000	243997.000000	
dihedralAngleHist98	19105.000000	21631.000000	28523.000000	9414.000000	10598.000000	11437.000000	187486.000000	249399.000000	235932.000000	
dihedralAngleHist99	18045.000000	20675.000000	27609.000000	9214.000000	10465.000000	11048.000000	181474.000000	240681.000000	228558.000000	
dihedralAngleHist100	17438.000000	19924.000000	26491.000000	8821.000000	10214.000000	10778.000000	174799.000000	231742.000000	220164.000000	
dihedralAngleHist101	16430.000000	19063.000000	25578.000000	8491.000000	10075.000000	10586.000000	168924.000000	222924.000000	212154.000000	
dihedralAngleHist102	16070.000000	18245.000000	24530.000000	8230.000000	9729.000000	10169.000000	162268.000000	215349.000000	205041.000000	
dihedralAngleHist103	15180.000000	17422.000000	23640.000000	7865.000000	9386.000000	9868.000000	157941.000000	207878.000000	198619.000000	
dihedralAngleHist104	15338.000000	17108.000000	22812.000000	7532.000000	8990.000000	9919.000000	151835.000000	200990.000000	191765.000000	
dihedralAngleHist105	14959.000000	16894.000000	22212.000000	7350.000000	8653.000000	9650.000000	146145.000000	192733.000000	185422.000000	
dihedralAngleHist106	14631.000000	16017.000000	21584.000000	7054.000000	8343.000000	9566.000000	141532.000000	186226.000000	177979.000000	
dihedralAngleHist107	14273.000000	15522.000000	20615.000000	7090.000000	8073.000000	9555.000000	136355.000000	178317.000000	171200.000000	
dihedralAngleHist108	13869.000000	15088.000000	19554.000000	6758.000000	7859.000000	8963.000000	131448.000000	171117.000000	162884.000000	
dihedralAngleHist109	13455.000000	14496.000000	18863.000000	6663.000000	7567.000000	8539.000000	124872.000000	163239.000000	154682.000000	
dihedralAngleHist110	12601.000000	13621.000000	17684.000000	6267.000000	7155.000000	8148.000000	119721.000000	156802.000000	146086.000000	
dihedralAngleHist111	11734.000000	12969.000000	17060.000000	6063.000000	6526.000000	7494.000000	114572.000000	148322.000000	136807.000000	
dihedralAngleHist112	11580.000000	12840.000000	15744.000000	5665.000000	6462.000000	6954.000000	109126.000000	140973.000000	129269.000000	
dihedralAngleHist113	11104.000000	11816.000000	15105.000000	5487.000000	6098.000000	6544.000000	103570.000000	133604.000000	121695.000000	
dihedralAngleHist114	10527.000000	11614.000000	14207.000000	5063.000000	5478.000000	6230.000000	100790.000000	127717.000000	113854.000000	
dihedralAngleHist115	9866.000000	10583.000000	13366.000000	4834.000000	5283.000000	5715.000000	92910.000000	118934.000000	106202.000000	
dihedralAngleHist116	9387.000000	10195.000000	12691.000000	4695.000000	5091.000000	5331.000000	88524.000000	112297.000000	98789.000000	
dihedralAngleHist117	9561.000000	10004.000000	12009.000000	4339.000000	4696.000000	4884.000000	84140.000000	105915.000000	92583.000000	
dihedralAngleHist118	8022.000000	8524.000000	10760.000000	3978.000000	4303.000000	4471.000000	79409.000000	99859.000000	86159.000000	
dihedralAngleHist119	7311.000000	7971.000000	9941.000000	3803.000000	3795.000000	4143.000000	75275.000000	94251.000000	80665.000000	
dihedralAngleHist120	6780.000000	7129.000000	9026.000000	3391.000000	3673.000000	3883.000000	71463.000000	88948.000000	75906.000000	
dihedralAngleHist121	6067.000000	6658.000000	8525.000000	3265.000000	3382.000000	3662.000000	66976.000000	83520.000000	70818.000000	
dihedralAngleHist122	5681.000000	6187.000000	7858.000000	3149.000000	3249.000000	3377.000000	63168.000000	79080.000000	66467.000000	
dihedralAngleHist123	5391.000000	5737.000000	7377.000000	2806.000000	2957.000000	2943.000000	59361.000000	74745.000000	61871.000000	
dihedralAngleHist124	4868.000000	5369.000000	6834.000000	2726.000000	2850.000000	2862.000000	55626.000000	70505.000000	57705.000000	
dihedralAngleHist125	4459.000000	5075.000000	6397.000000	2523.000000	2735.000000	2631.000000	53124.000000	67161.000000	53590.000000	
dihedralAngleHist126	4354.000000	4700.000000	5863.000000	2525.000000	2522.000000	2447.000000	50035.000000	63282.000000	49326.000000	
dihedralAngleHist127	4104.000000	4527.000000	5447.000000	2513.000000	2457.000000	2270.000000	47484.000000	60451.000000	45923.000000	
dihedralAngleHist128	3804.000000	4329.000000	5008.000000	2244.000000	2335.000000	2195.000000	45819.000000	57317.000000	42406.000000	
dihedralAngleHist129	3671.000000	4027.000000	4565.000000	2276.000000	2287.000000	1865.000000	43492.000000	54807.000000	38893.000000	
dihedralAngleHist130	3448.000000	3764.000000	4213.000000	2083.000000	2078.000000	1810.000000	41766.000000	52373.000000	35813.000000	
dihedralAngleHist131	3457.000000	3737.000000	2345.000000	1995.000000	2016.000000	986.000000	39749.000000	50187.000000	19999.000000	
dihedralAngleHist132	3232.000000	3549.000000	2025.000000	1892.000000	1960.000000	859.000000	38180.000000	47842.000000	16822.000000	
dihedralAngleHist133	3013.000000	3271.000000	1613.000000	1879.000000	1803.000000	753.000000	36894.000000	45550.000000	13620.000000	
dihedralAngleHist134	3043.000000	3062.000000	1383.000000	1728.000000	1819.000000	641.000000	35428.000000	43748.000000	11435.000000	
dihedralAngleHist135	3279.000000	3149.000000	1310.000000	1720.000000	1769.000000	530.000000	34091.000000	41882.000000	9230.000000	
dihedralAngleHist136	2888.000000	2855.000000	971.000000	1542.000000	1680.000000	381.000000	32353.000000	40133.000000	7216.000000	
dihedralAngleHist137	2728.000000	2629.000000	813.000000	1600.000000	1624.000000	290.000000	31249.000000	38332.000000	5566.000000	
dihedralAngleHist138	2555.000000	2501.000000	621.000000	1518.000000	1515.000000	258.000000	30058.000000	36711.000000	4261.000000	
dihedralAngleHist139	2482.000000	2492.000000	496.000000	1472.000000	1437.000000	191.000000	29133.000000	35137.000000	3381.000000	
dihedralAngleHist140	2483.000000	2268.000000	403.000000	1428.000000	1437.000000	121.000000	28241.000000	32973.000000	2598.000000	
dihedralAngleHist141	2377.000000	2218.000000	316.000000	1383.000000	1283.000000	102.000000	27043.000000	30729.000000	1914.000000	
dihedralAngleHist142	2151.000000	2014.000000	262.000000	1303.000000	1199.000000	80.000000	26020.000000	28266.000000	1438.000000	
dihedralAngleHist143	2109.000000	1739.000000	209.000000	1365.000000	1065.000000	77.000000	24911.000000	24832.000000	1126.000000	
dihedralAngleHist144	2070.000000	1458.000000	159.000000	1259.000000	923.000000	41.000000	23753.000000	20673.000000	823.000000	
dihedralAngleHist145	1967.000000	1047.000000	150.000000	1183.000000	710.000000	43.000000	22174.000000	15709.000000	559.000000	
dihedralAngleHist146	1836.000000	648.000000	131.000000	1135.000000	440.000000	26.000000	21111.000000	9844.000000	500.000000	
dihedralAngleHist147	1718.000000	140.000000	116.000000	1058.000000	102.000000	19.000000	19597.000000	2519.000000	300.000000	
dihedralAngleHist148	1555.000000	0.000000	91.000000	933.000000	0.000000	16.000000	17908.000000	2.000000	236.000000	
dihedralAngleHist149	1393.000000	0.000000	75.000000	816.000000	0.000000	10.000000	15575.000000	1.000000	181.000000	
dihedralAngleHist150	1099.000000	1.000000	56.000000	691.000000	0.000000	4.000000	12881.000000	1.000000	114.000000	
dihedralAngleHist151	790.000000	0.000000	56.000000	529.000000	0.000000	4.000000	9390.000000	0.000000	101.000000	
dihedralAngleHist152	479.000000	0.000000	57.000000	293.000000	0.000000	3.000000	5531.000000	0.000000	61.000000	
dihedralAngleHist153	186.000000	0.000000	58.000000	59.000000	0.000000	5.000000	1563.000000	0.000000	49.000000	
dihedralAngleHist154	82.000000	0.000000	44.000000	3.000000	0.000000	3.000000	94.000000	0.000000	30.000000	
dihedralAngleHist155	70.000000	0.000000	38.000000	2.000000	0.000000	1.000000	84.000000	0.000000	24.000000	
dihedralAngleHist156	50.000000	0.000000	20.000000	2.000000	0.000000	0.000000	58.000000	0.000000	16.000000	
dihedralAngleHist157	43.000000	0.000000	15.000000	0.000000	0.000000	1.000000	53.000000	0.000000	18.000000	
dihedralAngleHist158	33.000000	0.000000	5.000000	3.000000	0.000000	0.000000	43.000000	0.000000	8.000000	
dihedralAngleHist159	46.000000	0.000000	4.000000	0.000000	0.000000	0.000000	41.000000	0.000000	3.000000	
dihedralAngleHist160	35.000000	0.000000	6.000000	1.000000	0.000000	0.000000	33.000000	0.000000	0.000000	
dihedralAngleHist161	21.000000	0.000000	4.000000	1.000000	0.000000	0.000000	15.000000	0.000000	0.000000	
dihedralAngleHist162	28.000000	0.000000	5.000000	2.000000	0.000000	0.000000	19.000000	0.000000	3.000000	
dihedralAngleHist163	18.000000	0.000000	5.000000	0.000000	0.000000	0.000000	131.000000	0.000000	27.000000	
dihedralAngleHist164	8.000000	0.000000	2.000000	0.000000	0.000000	0.000000	12.000000	0.000000	1.000000	
dihedralAngleHist165	14.000000	0.000000	3.000000	0.000000	0.000000	0.000000	9.000000	0.000000	3.000000	
dihedralAngleHist166	11.000000	0.000000	2.000000	0.000000	0.000000	0.000000	15.000000	0.000000	1.000000	
dihedralAngleHist167	11.000000	0.000000	2.000000	0.000000	0.000000	0.000000	141.000000	0.000000	30.000000	
dihedralAngleHist168	16.000000	0.000000	4.000000	0.000000	0.000000	0.000000	8.000000	0.000000	0.000000	
dihedralAngleHist169	3.000000	0.000000	1.000000	0.000000	0.000000	0.000000	5.000000	0.000000	2.000000	
dihedralAngleHist170	0.000000	0.000000	0.000000	0.000000	0.000000	0.000000	3.000000	0.000000	0.000000	
dihedralAngleHist171	4.000000	0.000000	0.000000	0.000000	0.000000	0.000000	0.000000	0.000000	0.000000	
dihedralAngleHist172	0.000000	0.000000	0.000000	0.000000	0.000000	0.000000	3.000000	0.000000	0.000000	
dihedralAngleHist173	0.000000	0.000000	0.000000	0.000000	0.000000	0.000000	0.000000	0.000000	0.000000	
dihedralAngleHist174	4.000000	0.000000	0.000000	0.000000	0.000000	0.000000	0.000000	0.000000	0.000000	
dihedralAngleHist175	2.000000	0.000000	0.000000	0.000000	0.000000	0.000000	0.000000	0.000000	0.000000	
dihedralAngleHist176	0.000000	0.000000	0.000000	0.000000	0.000000	0.000000	0.000000	0.000000	0.000000	
dihedralAngleHist177	0.000000	0.000000	0.000000	0.000000	0.000000	0.000000	3.000000	0.000000	0.000000	
dihedralAngleHist178	0.000000	0.000000	0.000000	0.000000	0.000000	0.000000	1.000000	0.000000	0.000000	
dihedralAngleHist179	0.000000	0.000000	0.000000	0.000000	0.000000	0.000000	0.000000	0.000000	0.000000	
dihedralAngleHist180	0.000000	0.000000	0.000000	0.000000	0.000000	0.000000	0.000000	0.000000	0.000000	
dihedralAngleMean	69.835730	69.878252	70.023071	69.686500	69.776339	70.044389	69.695713	69.742556	70.051126	
dihedralAngleMin	4.060353	5.095582	5.095582	11.235770	13.762365	14.407168	1.592813	5.915645	6.695963	
dihedralAngleMax	174.763980	149.196876	168.281396	161.395444	146.644281	156.118798	177.220358	149.094397	168.259466	


==> data/speed.csv <==
command,file,numThreads,wallTime,cpuLoad,maxMemKb,emptyMesh,bndRecov,refine,opti,numTets,numPts
TetGen,fibers100,8,20.627999999999997,99.0,738284.0,0.6313874,0.5437252,12.5793,3.1765160000000003,3606324.0,614938.0
TetGen,fibers300,8,125.498,99.0,4223058.4,4.806098,4.595523999999999,76.97391999999999,17.55906,18589149.0,3183439.0
TetGen,fuseecurv,8,102.516,99.0,3594320.0,8.125866,6.2104420000000005,59.79774,11.446740000000002,11442634.0,2140715.0
TetGen,rotor,8,7.382,99.0,605857.6,1.7830780000000002,1.230394,2.140112,0.5475778000000001,670594.0,169755.0
TetGen,piston,8,2.528,99.0,169203.2,0.42313720000000005,0.3153808,1.096776,0.200606,275491.0,59876.0
TetGen,rim,8,51.803999999999995,99.0,2553277.6,6.322348,4.7025,25.62506,5.066518,5382975.0,1101619.0
Gmsh,fibers100,8,131.216,99.0,1877249.6,0.9533074000000001,2.430324,102.8308,20.51784,3580914.0,583860
Gmsh,fibers300,8,908.5260000000001,94.8,7738987.2,9.783998,33.03866000000001,707.5516,129.152,15680789.0,2583840
Gmsh,fuseecurv,8,393.46400000000006,99.0,4212016.0,13.77526,32.93452,276.8438,53.96656,7536855.0,1435736
Gmsh,rotor,8,19.169999999999998,99.0,605537.6,2.308962,6.298004,7.213394000000001,2.042082,493632.0,138652
Gmsh,piston,8,7.006,99.0,209537.6,0.523805,0.07154469999999999,5.00669,1.0242660000000001,241982.0,52823
Gmsh,rim,8,206.82399999999998,99.0,2692551.2,9.6832,23.9172,134.82739999999998,28.206079999999996,4729987.0,964213
% Hxt,fibers100,1,12.719999999999999,99.0,559840.0,0.19980000000000003,0.881,6.525,4.9678,7145829.0,1163271
% Hxt,fibers100,2,8.758,181.0,574844.0,0.1506,0.7726000000000001,4.1312,3.5598,7141885.0,1162625
% Hxt,fibers100,3,7.348000000000001,246.6,576246.4,0.1454,0.737,3.218,3.1016000000000004,7135698.0,1161650
% Hxt,fibers100,4,6.208,306.2,584058.4,0.156,0.7198,2.763,2.4236,7147192.0,1163448
% Hxt,fibers100,5,7.4879999999999995,357.2,583940.0,0.16,0.732,2.9139999999999997,3.5357999999999996,7147974.0,1163487
% Hxt,fibers100,6,6.866,407.8,584094.4,0.1628,0.7272000000000001,2.6866,3.1432000000000007,7139427.0,1162299
% Hxt,fibers100,7,6.494,485.0,582017.6,0.154,0.7205999999999999,2.5328,2.9392,7149689.0,1163846
Hxt,fibers100,8,6.074,523.8,577300.8,0.1562,0.7182,2.4924000000000004,2.5614,7139662.0,1162217
% Hxt,fibers300,1,56.092000000000006,99.0,2018704.0,1.5528,8.278199999999998,26.469,18.8914,26530900.0,4351388
% Hxt,fibers300,2,38.092,174.0,2029640.0,1.1036000000000001,7.010800000000001,16.1522,12.9218,26522247.2,4350236.4
% Hxt,fibers300,3,31.562,231.4,2031760.8,1.1718,6.7276,13.1876,9.5158,26532334.8,4351796.4
% Hxt,fibers300,4,27.442,283.4,2032268.8,1.0554000000000001,6.6054,10.744,8.1224,26524637.4,4350616.8
% Hxt,fibers300,5,28.834000000000003,328.6,2032859.2,1.0044,6.6708,11.554599999999999,8.6922,26521099.2,4349859.6
% Hxt,fibers300,6,26.805999999999994,389.2,2045440.8,1.061,6.5699999999999985,10.4116,7.8618,26518062.2,4349604.6
% Hxt,fibers300,7,26.246000000000002,435.2,2044975.2,1.0897999999999999,6.500400000000001,9.954399999999998,7.7958,26517390.6,4349579.8
Hxt,fibers300,8,25.656,479.4,2045937.6,1.1288,6.5336,8.9476,8.139,26526744.2,4350880.2
% Hxt,fuseecurv,1,48.67999999999999,99.0,2590808.0,2.2866,10.0154,15.7172,19.427599999999998,11722297.0,2122878
% Hxt,fuseecurv,2,33.664,159.8,2590676.0,1.6463999999999999,8.9456,10.6042,11.2374,11714587.2,2121547.8
% Hxt,fuseecurv,3,28.387999999999998,206.8,2591083.2,1.3032000000000001,8.690000000000001,8.263200000000001,8.9018,11714096.2,2121572.8
% Hxt,fuseecurv,4,27.212,236.0,2591560.0,1.5239999999999998,8.564,7.3422,8.569600000000001,11713330.2,2121323.4
% Hxt,fuseecurv,5,28.139999999999997,270.8,2591644.0,1.5666,8.565999999999999,7.612399999999999,9.198400000000001,11715933.0,2121815.2
% Hxt,fuseecurv,6,25.556,318.4,2591367.2,1.2192,8.5672,6.6617999999999995,7.941599999999999,11714312.4,2121657.6
% Hxt,fuseecurv,7,24.720000000000002,348.4,2591336.0,1.4782,8.488,6.0474000000000006,7.5234000000000005,11713399.2,2121662.2
Hxt,fuseecurv,8,24.830000000000002,383.0,2590547.2,1.5710000000000002,8.5404,5.900399999999999,7.658799999999999,11714033.8,2121555.4
% Hxt,rotor,1,3.778,99.0,573168.8,0.4412,2.0106,0.3788,0.616,543609.0,147207
% Hxt,rotor,2,3.1919999999999997,132.0,574062.4,0.347,1.8156000000000003,0.2564,0.44320000000000004,543466.0,147195
% Hxt,rotor,3,2.942,162.0,579370.4,0.2924,1.7648,0.20579999999999998,0.3478,543243.0,147151
% Hxt,rotor,4,2.9080000000000004,184.4,586051.2,0.2834,1.7504000000000002,0.207,0.3346,542325.4,147012
% Hxt,rotor,5,2.9419999999999997,210.8,586029.6,0.30820000000000003,1.7744,0.22800000000000004,0.2924,541946.6,146947.6
% Hxt,rotor,6,3.1260000000000003,233.8,560164.0,0.3666,1.7946000000000002,0.231,0.36360000000000003,541599.8,146876.2
% Hxt,rotor,7,3.372,266.8,560493.6,0.35300000000000004,1.8980000000000001,0.29,0.46980000000000005,542483.6,147030.4
Hxt,rotor,8,3.3920000000000003,292.2,559669.6,0.3572,1.911,0.3456,0.42300000000000004,541929.6,146957
% Hxt,piston,1,1.454,98.4,172904.8,0.1952,0.6845999999999999,0.32860000000000006,0.1152,268642.0,57520
% Hxt,piston,2,0.9099999999999999,148.2,172712.8,0.1,0.492,0.1734,0.067,268147.4,57451.4
% Hxt,piston,3,0.874,181.2,173676.0,0.10700000000000001,0.4782,0.1542,0.060399999999999995,268034.0,57431
% Hxt,piston,4,0.9560000000000001,200.2,173491.2,0.147,0.5032,0.17120000000000002,0.048600000000000004,268032.2,57443.4
% Hxt,piston,5,0.8379999999999999,254.2,173433.6,0.09259999999999999,0.4680000000000001,0.1482,0.055600000000000004,268460.0,57513
% Hxt,piston,6,0.876,279.2,174052.0,0.1212,0.4708,0.1574,0.0474,267496.0,57351
% Hxt,piston,7,0.8880000000000001,319.2,174072.8,0.0992,0.4795999999999999,0.18400000000000002,0.046,268138.0,57456
Hxt,piston,8,0.9099999999999999,351.2,173396.8,0.1232,0.4746,0.16660000000000003,0.0662,268116.4,57452
% Hxt,rim,1,20.084000000000003,99.0,1992907.2,1.6172,7.8469999999999995,7.1524,2.3186,6069376.0,1185288.0
% Hxt,rim,2,16.152,140.6,1993444.0,1.3554,7.2376000000000005,4.914199999999999,1.4864000000000002,6063324.4,1184478.4
% Hxt,rim,3,14.488000000000003,180.8,1993505.6,1.0826,7.053999999999999,4.0032,1.2266,6063656.8,1184727.2
% Hxt,rim,4,13.197999999999999,205.6,1993817.6,0.9019999999999999,6.8312,3.4074000000000004,0.9231999999999999,6064534.2,1184711.8
% Hxt,rim,5,13.439999999999998,239.8,1993459.2,1.0051999999999999,6.8835999999999995,3.5032000000000005,0.9366,6063112.6,1184506.8
% Hxt,rim,6,12.870000000000001,266.2,1993405.6,0.9905999999999999,6.7792,3.1813999999999996,0.8460000000000001,6064556.4,1184506.8
% Hxt,rim,7,12.482000000000001,294.2,1993196.8,0.9783999999999999,6.678399999999999,2.9814,0.7849999999999999,6066157.4,1184937.2
Hxt,rim,8,12.081999999999999,326.4,1994032.0,0.8686,6.6408000000000005,2.825,0.6900000000000001,6063127.6,1184497.6
% HxtRep,fibers100,1,12.728,99.0,559793.6,0.2008,0.8826,6.533199999999999,4.965000000000001,7145829.0,1163271
% HxtRep,fibers100,2,9.541999999999998,185.0,883795.2,0.23879999999999998,0.694,5.6846000000000005,2.7802000000000002,7131824.0,1161015
% HxtRep,fibers100,3,8.35,250.0,880970.4,0.17219999999999996,0.6599999999999999,4.3834,2.9899999999999998,7140619.0,1162496
% HxtRep,fibers100,4,6.8340000000000005,324.0,902530.4,0.17040000000000002,0.642,3.8259999999999996,2.0528,7139524.0,1162309
% HxtRep,fibers100,5,7.645999999999999,387.0,877515.2,0.205,0.6522,4.202800000000001,2.4406,7139727.0,1162296
% HxtRep,fibers100,6,7.848000000000001,435.8,875269.6,0.1882,0.648,4.157,2.7106000000000003,7136716.0,1161701
% HxtRep,fibers100,7,7.086,513.6,874134.4,0.16720000000000002,0.6407999999999999,3.8514000000000004,2.2854,7142649.0,1162693
HxtRep,fibers100,8,7.17,577.4,881634.4,0.18560000000000004,0.6408,3.6477999999999993,2.5504,7141786.0,1162848
% HxtRep,fibers300,1,56.214,99.0,2018720.0,1.555,8.309000000000001,26.507599999999996,18.9358,26530900.0,4351388
% HxtRep,fibers300,2,44.29,140.0,2035940.0,1.8284000000000002,6.3142000000000005,24.367199999999997,10.875,26527731.0,4351108
% HxtRep,fibers300,3,39.944,231.4,3071464.8,1.3272,5.943199999999999,22.4534,9.3232,26515323.0,4349177
% HxtRep,fibers300,4,36.608,285.0,3043064.8,1.2212,5.8336,20.278399999999998,8.3798,26510386.0,4348501
% HxtRep,fibers300,5,39.398,346.0,3030379.2,1.4018,5.8888,22.6014,8.611799999999999,26517270.0,4349746
% HxtRep,fibers300,6,37.446,398.0,3009461.6,1.464,5.8068,21.4122,7.8648,26519360.0,4350079
% HxtRep,fibers300,7,34.284000000000006,464.6,3030420.8,1.4485999999999999,5.7318,19.314,6.894800000000001,26514305.0,4349047
HxtRep,fibers300,8,34.4,514.8,3021300.0,1.3504,5.742,20.0094,6.4004,26506921.0,4348050
% HxtRep,fuseecurv,1,47.606,99.0,2590845.6,2.1486000000000005,9.838799999999999,15.347799999999998,19.0728,11722297.0,2122878
% HxtRep,fuseecurv,2,35.922,159.8,2590286.4,2.0058,8.2062,14.589400000000001,9.907,11713311.0,2121425
% HxtRep,fuseecurv,3,31.118000000000002,214.6,2590191.2,1.7627999999999997,7.5744,12.1096,8.447999999999999,11710359.0,2121139
% HxtRep,fuseecurv,4,28.483999999999998,254.6,2590064.0,1.7686,7.673399999999999,10.415,7.4338,11717903.0,2122341
% HxtRep,fuseecurv,5,30.354000000000003,298.0,2590117.6,1.9262000000000001,7.585400000000002,11.609399999999999,8.0584,11713370.0,2121454
% HxtRep,fuseecurv,6,28.016,355.8,2590072.0,1.7736,7.602200000000001,10.2752,7.1908,11718437.0,2122226
% HxtRep,fuseecurv,7,28.218,399.4,2589988.0,1.9494,7.5744,10.0382,7.5032,11711812.0,2121194
HxtRep,fuseecurv,8,27.694,444.6,2589920.0,1.6712000000000002,7.596199999999999,9.765199999999998,7.5068,11716723.0,2121944
% HxtRep,rotor,1,3.752,99.0,573143.2,0.438,2.0060000000000002,0.3744,0.6002,543609.0,147207
% HxtRep,rotor,2,3.19,131.6,574229.6,0.4058,1.6784,0.3542,0.42219999999999996,543478.0,147183
% HxtRep,rotor,3,2.966,169.6,582352.8,0.3424,1.6232,0.3505999999999999,0.3192,542935.0,147110
% HxtRep,rotor,4,2.92,194.8,579188.8,0.347,1.5912,0.34919999999999995,0.3066,542031.0,146947
% HxtRep,rotor,5,2.976,232.0,559620.0,0.3330000000000001,1.6320000000000001,0.386,0.3164,542161.0,146982
% HxtRep,rotor,6,2.9619999999999997,253.4,559799.2,0.36879999999999996,1.6156,0.35539999999999994,0.3114,541883.0,146960
% HxtRep,rotor,7,2.8980000000000006,283.4,559241.6,0.317,1.607,0.3558,0.3066,541883.0,146930
HxtRep,rotor,8,2.946,301.4,559043.2,0.34719999999999995,1.6016000000000001,0.3529999999999999,0.33120000000000005,542012.0,146967
% HxtRep,piston,1,1.08,99.0,172830.4,0.11540000000000002,0.5464,0.2512,0.09119999999999999,268642.0,57520
% HxtRep,piston,2,0.9200000000000002,153.0,181825.6,0.1066,0.4548,0.23759999999999998,0.045799999999999993,268111.0,57438
% HxtRep,piston,3,0.874,190.6,174605.6,0.11240000000000001,0.43479999999999996,0.21400000000000002,0.037,268795.0,57551
% HxtRep,piston,4,0.8460000000000001,216.2,178104.8,0.128,0.4206,0.18380000000000002,0.036199999999999996,267847.0,57408
% HxtRep,piston,5,0.852,273.6,172722.4,0.11180000000000001,0.4222,0.1942,0.05,267994.0,57445
% HxtRep,piston,6,0.8619999999999999,307.4,176210.4,0.1282,0.42079999999999995,0.2012,0.036199999999999996,267689.0,57402
% HxtRep,piston,7,0.8480000000000001,348.6,181319.2,0.1126,0.42400000000000004,0.1968,0.04,267866.0,57413
HxtRep,piston,8,0.8479999999999999,379.2,175720.0,0.11560000000000001,0.41579999999999995,0.2012,0.0392,268493.0,57505
% HxtRep,rim,1,18.904000000000003,99.0,1992945.6,1.4934,7.65,6.489999999999999,2.2134,6069376.0,1185288
% HxtRep,rim,2,16.672,149.0,1992873.6,1.4292,6.419,6.8062,0.9575999999999999,6063995.0,1184531
% HxtRep,rim,3,14.712,198.4,1993002.4,1.264,6.1734,5.437400000000001,0.7036,6063959.0,1184637
% HxtRep,rim,4,14.602,227.4,1992912.8,1.2748,6.3442,5.276999999999999,0.6304000000000001,6067935.0,1185262
% HxtRep,rim,5,14.66,278.8,1992464.8,1.2109999999999999,6.2856000000000005,5.312600000000001,0.7256,6066525.0,1185092
% HxtRep,rim,6,14.330000000000002,319.0,1992344.8,1.3134000000000001,6.2182,5.069599999999999,0.6204,6066318.0,1184946
% HxtRep,rim,7,14.030000000000001,354.0,1992520.0,1.2663999999999997,6.2288,4.8884,0.5528000000000002,6063262.0,1184538
HxtRep,rim,8,13.831999999999999,391.4,1992733.6,1.3498,6.0969999999999995,4.748399999999999,0.5492,6064318.0,1184569

